KL3M Tokenizers: A Family of Domain-Specific and Character-Level Tokenizers for Legal, Financial, and Preprocessing Applications

We present the KL3M tokenizers, a family of specialized tokenizers for legal, financial, and governmental text. Despite established work on tokenization, specialized tokenizers for professional domains remain understudied. Our paper offers two main contributions to this area. First, we introduce domain-specific BPE tokenizers for legal, financial, and governmental text. Our kl3m-004-128k-cased tokenizer uses 9-17% fewer tokens than GPT-4o and Llama3 for domain-specific documents, despite having a smaller vocabulary. For specialized terminology, our cased tokenizer is even more efficient, using up to 83% fewer tokens for legal terms and 39% fewer tokens for financial terms. Second, we develop character-level BPE tokenizers (4K, 8K, and 16K vocabulary sizes) for text correction tasks like OCR post-processing. These tokenizers keep consistent token boundaries between error-containing and correct text, making it easier for models to learn correction patterns. These tokenizers help professional applications by fitting more text in context windows, reducing computational needs, and preserving the meaning of domain-specific terms. Our analysis shows these efficiency gains directly benefit the processing of long legal and financial documents. We release all tokenizers and code through GitHub and Hugging Face to support further research in specialized tokenization.

==> figures/domain_term_aggregate.txt <==
% LaTeX table for domain-specific term tokenization aggregate statistics
\begin{table*}[ht]
\centering
\caption{Average token count by domain across tokenizers}
\label{tab:domain-term-aggregate}
\begin{tabular}{lrrr}
\toprule
Tokenizer & Legal Terms & Financial Terms & Overall \\
\midrule
kl3m\mbox{-}004\mbox{-}128k\mbox{-}cased & \textbf{4.20} & \textbf{3.10} & \textbf{3.65} \\
kl3m\mbox{-}004\mbox{-}128k\mbox{-}uncased & \textbf{4.20} & \textbf{3.10} & \textbf{3.65} \\
gpt\mbox{-}4o & 6.50 & 3.20 & 4.85 \\
llama3 & 7.70 & 4.30 & 6.00 \\
roberta\mbox{-}base & 9.30 & 5.80 & 7.55 \\
gpt2 & 7.30 & 3.80 & 5.55 \\
\bottomrule
\end{tabular}
\end{table*}


==> figures/domain_term_comparison.txt <==
% LaTeX table for domain-specific term tokenization comparison
\begin{table*}[ht]
\centering
\caption{Token count comparison for domain-specific terminology across tokenizers}
\label{tab:domain-term-comparison}
\small
\begin{tabular}{@{}llrrrrrr@{}}
\toprule
Domain & Term & \rotatebox{90}{kl3m\mbox{-}004\mbox{-}128k\mbox{-}cased} & \rotatebox{90}{kl3m\mbox{-}004\mbox{-}128k\mbox{-}uncased} & \rotatebox{90}{gpt\mbox{-}4o} & \rotatebox{90}{llama3} & \rotatebox{90}{roberta\mbox{-}base} & \rotatebox{90}{gpt2} \\
\midrule
Legal & 11 U.S.C. \S 362(a) & \textbf{6} & \textbf{6} & 10 & 11 & 15 & 13 \\
 & res judicata & \textbf{2} & \textbf{2} & 3 & 5 & 6 & 4 \\
 & stare decisis & \textbf{3} & \textbf{3} & 4 & 5 & 7 & 5 \\
 & habeas corpus & \textbf{2} & \textbf{2} & 4 & 5 & 5 & 3 \\
 & certiorari & \textbf{1} & \textbf{1} & 3 & 4 & 5 & 3 \\
 & de novo review & \textbf{3} & \textbf{3} & \textbf{3} & 4 & 6 & 4 \\
 & 28 C.F.R. \S 14.2(a) & \textbf{8} & \textbf{8} & 12 & 13 & 16 & 14 \\
 & 42 U.S.C. \S 1983 & \textbf{5} & \textbf{5} & 9 & 10 & 11 & 9 \\
 & Fed. R. Civ. P. 12(b)(6) & \textbf{10} & \textbf{10} & 14 & 15 & 16 & 14 \\
 & prima facie & \textbf{2} & \textbf{2} & 3 & 5 & 6 & 4 \\
\addlinespace[0.5em]
Financial & EBITDA & \textbf{1} & \textbf{1} & 3 & 4 & 5 & 3 \\
 & P/E ratio & 4 & 4 & \textbf{3} & 4 & 6 & 4 \\
 & 10-K filing & 4 & 4 & \textbf{3} & 4 & 6 & 4 \\
 & SEC Form 8-K & \textbf{5} & \textbf{5} & \textbf{5} & 6 & 7 & \textbf{5} \\
 & quarterly dividend & \textbf{2} & \textbf{2} & 3 & 4 & 5 & 3 \\
 & year-over-year growth & 6 & 6 & \textbf{4} & 5 & 8 & 6 \\
 & Basel III compliance & \textbf{3} & \textbf{3} & 4 & 5 & 6 & 4 \\
 & GAAP accounting & \textbf{2} & \textbf{2} & 3 & 4 & 5 & 3 \\
 & ROI analysis & \textbf{2} & \textbf{2} & \textbf{2} & 3 & 5 & 3 \\
 & market capitalization & \textbf{2} & \textbf{2} & \textbf{2} & 4 & 5 & 3 \\
\bottomrule
\end{tabular}
\end{table*}


==> figures/domain_term_counts.csv <==
Domain,Term,gpt-4o,gpt2,kl3m-001-32k,kl3m-003-64k,kl3m-004-128k-cased,kl3m-004-128k-uncased,kl3m-004-char-16k-cased,kl3m-004-char-4k-cased,kl3m-004-char-8k-cased,llama3,roberta-base
Legal,11 U.S.C. § 362(a),10,13,13,6,6,6,12,13,13,11,15
Legal,res judicata,3,4,6,3,2,2,4,5,5,5,6
Legal,stare decisis,4,5,5,4,3,3,5,6,6,5,7
Legal,habeas corpus,4,3,4,4,2,2,4,5,5,5,5
Legal,certiorari,3,3,2,2,1,1,4,4,4,4,5
Legal,de novo review,3,4,6,3,3,3,5,6,6,4,6
Legal,28 C.F.R. § 14.2(a),12,14,15,8,8,8,14,14,14,13,16
Legal,42 U.S.C. § 1983,9,9,12,5,5,5,10,10,10,10,11
Legal,Fed. R. Civ. P. 12(b)(6),14,14,15,10,10,10,14,15,15,15,16
Legal,prima facie,3,4,5,3,2,2,4,5,5,5,6
Financial,EBITDA,3,3,3,2,1,1,3,4,3,4,5
Financial,P/E ratio,3,4,6,4,4,4,5,6,6,4,6
Financial,10-K filing,3,4,5,4,4,4,5,6,6,4,6
Financial,SEC Form 8-K,5,5,7,5,5,5,6,6,6,6,7
Financial,quarterly dividend,3,3,5,3,2,2,6,8,8,4,5
Financial,year-over-year growth,4,6,8,6,6,6,7,11,11,5,8
Financial,Basel III compliance,4,4,6,4,3,3,6,9,9,5,6
Financial,GAAP accounting,3,3,5,2,2,2,5,7,7,4,5
Financial,ROI analysis,2,3,4,3,2,2,5,6,6,3,5
Financial,market capitalization,2,3,4,2,2,2,6,10,10,4,5


==> figures/token_count.csv <==
Dataset,kl3m-004-128k-cased,kl3m-004-128k-uncased,kl3m-003-64k,gpt-4o,llama3,gpt2
Congressional Hearings,308169,299954,377458,333702,332791,506115
Court Documents,23682,23260,25116,25674,25798,30454
General Content,22424,22164,24237,22167,22522,23068
SEC Filings,243580,242057,256913,265078,267267,499126
US Code,45099,44957,46732,52684,52689,50962
Total,642954,632392,730456,699305,701067,1109725


==> figures/token_count.txt <==
% LaTeX table for token count analysis
\begin{table}[ht]
\centering
\caption{Total token count across datasets}
\label{tab:token-count}
\small
\begin{tabular}{lrrrrrr}
\toprule
Dataset & kl3m\mbox{-}004\mbox{-}128k\mbox{-}cased & kl3m\mbox{-}004\mbox{-}128k\mbox{-}uncased & kl3m\mbox{-}003\mbox{-}64k & gpt\mbox{-}4o & llama3 & gpt2 \\
\midrule
Congressional Hearings & 308,169 & \textbf{299,954} & 377,458 & 333,702 & 332,791 & 506,115 \\
Court Documents & 23,682 & \textbf{23,260} & 25,116 & 25,674 & 25,798 & 30,454 \\
General Content & 22,424 & \textbf{22,164} & 24,237 & 22,167 & 22,522 & 23,068 \\
SEC Filings & 243,580 & \textbf{242,057} & 256,913 & 265,078 & 267,267 & 499,126 \\
US Code & 45,099 & \textbf{44,957} & 46,732 & 52,684 & 52,689 & 50,962 \\
\midrule
Total & 642,954 & \textbf{632,392} & 730,456 & 699,305 & 701,067 & 1,109,725 \\
\bottomrule
\end{tabular}
\caption*{\small \textit{Note: Lower values indicate more efficient tokenization (fewer tokens to represent the same text).}}
\end{table}


==> figures/token_efficiency.csv <==
Dataset,kl3m-004-128k-cased,kl3m-004-128k-uncased,kl3m-003-64k,gpt-4o,llama3,gpt2
Congressional Hearings,0.2292,0.2231,0.2808,0.2482,0.2475,0.3765
Court Documents,0.2741,0.2692,0.2907,0.2971,0.2986,0.3524
General Content,0.2057,0.2033,0.2223,0.2033,0.2066,0.2116
SEC Filings,0.1816,0.1804,0.1915,0.1976,0.1992,0.3720
US Code,0.3181,0.3171,0.3296,0.3716,0.3717,0.3595
Average,0.2417,0.2386,0.2630,0.2636,0.2647,0.3344


==> figures/token_efficiency.txt <==
% LaTeX table for token efficiency analysis (tokens per character)
\begin{table}[ht]
\centering
\caption{Token efficiency (tokens per character) across datasets}
\label{tab:token-efficiency}
\small
\begin{tabular}{lrrrrrr}
\toprule
Dataset & kl3m\mbox{-}004\mbox{-}128k\mbox{-}cased & kl3m\mbox{-}004\mbox{-}128k\mbox{-}uncased & kl3m\mbox{-}003\mbox{-}64k & gpt\mbox{-}4o & llama3 & gpt2 \\
\midrule
Congressional Hearings & 0.2292 & \textbf{0.2231} & 0.2808 & 0.2482 & 0.2475 & 0.3765 \\
Court Documents & 0.2741 & \textbf{0.2692} & 0.2907 & 0.2971 & 0.2986 & 0.3524 \\
General Content & 0.2057 & \textbf{0.2033} & 0.2223 & \textbf{0.2033} & 0.2066 & 0.2116 \\
SEC Filings & 0.1816 & \textbf{0.1804} & 0.1915 & 0.1976 & 0.1992 & 0.3720 \\
US Code & 0.3181 & \textbf{0.3171} & 0.3296 & 0.3716 & 0.3717 & 0.3595 \\
\midrule
Average & 0.2417 & \textbf{0.2386} & 0.2630 & 0.2636 & 0.2647 & 0.3344 \\
\bottomrule
\end{tabular}
\caption*{\small \textit{Note: Lower values indicate more efficient tokenization (fewer tokens per character).}}
\end{table}


==> figures/token_size_distribution.csv <==
Token Length,kl3m-004-128k-cased,kl3m-004-128k-uncased,gpt-4o,llama3,roberta-base,gpt2
1,256,256,1044,256,256,256
2,3638,2372,1958,4287,1916,1916
3,16426,19718,1838,15369,5213,5212
4,22552,22202,1702,18557,7222,7221
5,17133,16791,1203,17226,7307,7305
6,14152,13879,718,19356,6457,6456
7,12231,12030,470,15062,5912,5912
8,10944,10496,282,10710,5055,5055
9,8806,8356,150,9579,3845,3845
10,7032,6605,71,5710,2813,2813
Total (≤10 chars),113170,112705,9436,116112,45996,45991
% of Vocabulary,86.34%,85.99%,98.95%,90.53%,91.51%,91.51%


==> figures/token_size_distribution.txt <==
% LaTeX table for token size distribution analysis
\begin{table}[ht]
\centering
\caption{Token size distribution (percentage of vocabulary by character length)}
\label{tab:token-size-distribution}
\small
\begin{tabular}{lrrrrrr}
\toprule
Length & kl3m\mbox{-}004\mbox{-}128k\mbox{-}cased & kl3m\mbox{-}004\mbox{-}128k\mbox{-}uncased & gpt\mbox{-}4o & llama3 & roberta\mbox{-}base & gpt2 \\
\midrule
1 & 0.2\% & 0.2\% & 10.9\% & 0.2\% & 0.5\% & 0.5\% \\
2 & 2.8\% & 1.8\% & 20.5\% & 3.3\% & 3.8\% & 3.8\% \\
3 & 12.5\% & 15.0\% & 19.3\% & 12.0\% & 10.4\% & 10.4\% \\
4 & 17.2\% & 16.9\% & 17.8\% & 14.5\% & 14.4\% & 14.4\% \\
5 & 13.1\% & 12.8\% & 12.6\% & 13.4\% & 14.5\% & 14.5\% \\
6 & 10.8\% & 10.6\% & 7.5\% & 15.1\% & 12.8\% & 12.8\% \\
7 & 9.3\% & 9.2\% & 4.9\% & 11.7\% & 11.8\% & 11.8\% \\
8 & 8.3\% & 8.0\% & 3.0\% & 8.4\% & 10.1\% & 10.1\% \\
9 & 6.7\% & 6.4\% & 1.6\% & 7.5\% & 7.6\% & 7.7\% \\
10 & 5.4\% & 5.0\% & 0.7\% & 4.5\% & 5.6\% & 5.6\% \\
\midrule
Total $\leq 5$ & 45.8\% & 46.8\% & 81.2\% & 43.4\% & 43.6\% & 43.6\% \\
Total 6-10 & 40.6\% & 39.2\% & 17.7\% & 47.1\% & 47.9\% & 47.9\% \\
Total $\leq 10$ & 86.3\% & 86.0\% & 99.0\% & 90.5\% & 91.5\% & 91.5\% \\
\bottomrule
\end{tabular}
\caption*{\small \textit{Note: For tiktoken models like GPT-4o, only a subset of tokens can be individually decoded, so statistics are based on a partial sample.}}
\end{table}

